Anchor Prediction: A Topic Modeling Approach

Networks of documents connected by hyperlinks, such as Wikipedia, are ubiquitous. Hyperlinks are inserted by the authors to enrich the text and facilitate the navigation through the network. However, authors tend to insert only a fraction of the relevant hyperlinks, mainly because this is a time consuming task. In this paper we address an annotation, which we refer to as anchor prediction. Even though it is conceptually close to link prediction or entity linking, it is a different task that require developing a specific method to solve it. Given a source document and a target document, this task consists in automatically identifying anchors in the source document, i.e words or terms that should carry a hyperlink pointing towards the target document. We propose a contextualized relational topic model, CRTM, that models directed links between documents as a function of the local context of the anchor in the source document and the whole content of the target document. The model can be used to predict anchors in a source document, given the target document, without relying on a dictionary of previously seen mention or title, nor any external knowledge graph. Authors can benefit from CRTM, by letting it automatically suggest hyperlinks, given a new document and the set of target document to connect to. It can also benefit to readers, by dynamically inserting hyperlinks between the documents they're reading. Experiments conducted on several Wikipedia corpora (in English, Italian and German) highlight the practical usefulness of anchor prediction and demonstrate the relevancy of our approach.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> Physics_ROC.csv <==
,Unnamed: 0,mean_fpr_AMRTM,mean_tpr_AMRTM,Unnamed: 0,mean_fpr_RTM,mean_tpr_RTM
0,0,0.0,0.4471299093655589,0,0.0,0.22299306243805747
1,1,0.010101010101010102,0.4904330312185297,1,0.010101010101010102,0.246650277373766
2,2,0.020202020202020204,0.581067472306143,2,0.020202020202020204,0.3075180518193402
3,3,0.030303030303030307,0.6374622356495468,3,0.030303030303030307,0.3710887724762849
4,4,0.040404040404040414,0.67472306143001,4,0.040404040404040414,0.42375761008070223
5,5,0.05050505050505051,0.7059415911379657,5,0.05050505050505051,0.4784086082401246
6,6,0.060606060606060615,0.729103726082578,6,0.060606060606060615,0.5152201614045023
7,7,0.07070707070707072,0.7421953675730111,7,0.07070707070707072,0.5450941526263627
8,8,0.08080808080808081,0.7643504531722054,8,0.08080808080808081,0.5857284440039643
9,9,0.09090909090909093,0.7734138972809668,9,0.09090909090909093,0.6114965312190287
10,10,0.10101010101010102,0.7804632426988922,10,0.10101010101010102,0.6362735381565907
11,11,0.11111111111111112,0.7865055387713998,11,0.11111111111111112,0.6600594648166501
12,12,0.12121212121212123,0.7945619335347432,12,0.12121212121212123,0.6788899900891973
13,13,0.13131313131313133,0.8046324269889225,13,0.13131313131313133,0.6927651139742319
14,14,0.14141414141414144,0.8116817724068479,14,0.14141414141414144,0.707631318136769
15,15,0.15151515151515152,0.8207452165156093,15,0.15151515151515152,0.7234886025768087
16,16,0.16161616161616166,0.8257804632426989,16,0.16161616161616166,0.734390485629336
17,17,0.17171717171717174,0.8318227593152064,17,0.17171717171717174,0.7492566897918731
18,18,0.18181818181818185,0.8388721047331319,18,0.18181818181818185,0.7561942517343905
19,19,0.19191919191919196,0.8449144008056395,19,0.19191919191919196,0.7680872150644202
20,20,0.20202020202020204,0.8459214501510574,20,0.20202020202020204,0.7859266600594648
21,21,0.21212121212121213,0.8529707955689829,21,0.21212121212121213,0.7938553022794846
22,22,0.22222222222222224,0.8580060422960725,22,0.22222222222222224,0.8057482656095144
23,23,0.23232323232323235,0.8640483383685801,23,0.23232323232323235,0.8156590683845392
24,24,0.24242424242424246,0.8670694864048338,24,0.24242424242424246,0.8216055500495542
25,25,0.2525252525252525,0.8731117824773413,25,0.2525252525252525,0.8305252725470763
26,26,0.26262626262626265,0.8771399798590129,26,0.26262626262626265,0.8374628344895937
27,27,0.2727272727272728,0.8801611278952669,27,0.2727272727272728,0.8463825569871161
28,28,0.2828282828282829,0.8831822759315207,28,0.2828282828282829,0.8543111992071358
29,29,0.2929292929292929,0.8862034239677744,29,0.2929292929292929,0.8592666005946482
30,30,0.30303030303030304,0.8942598187311178,30,0.30303030303030304,0.8642220019821606
31,31,0.31313131313131315,0.8982880161127895,31,0.31313131313131315,0.8642220019821606
32,32,0.3232323232323233,0.8992950654582075,32,0.3232323232323233,0.8681863230921705
33,33,0.33333333333333337,0.9013091641490432,33,0.33333333333333337,0.8780971258671952
34,34,0.3434343434343435,0.9013091641490432,34,0.3434343434343435,0.8800792864222002
35,35,0.3535353535353536,0.9033232628398792,35,0.3535353535353536,0.8830525272547076
36,36,0.3636363636363637,0.905337361530715,36,0.3636363636363637,0.8860257680872151
37,37,0.37373737373737376,0.9073514602215508,37,0.37373737373737376,0.8880079286422199
38,38,0.3838383838383839,0.9103726082578046,38,0.3838383838383839,0.8909811694747275
39,39,0.393939393939394,0.9133937562940584,39,0.393939393939394,0.8929633300297324
40,40,0.4040404040404041,0.9154078549848944,40,0.4040404040404041,0.8979187314172448
41,41,0.4141414141414142,0.918429003021148,41,0.4141414141414142,0.9038652130822596
42,42,0.42424242424242425,0.918429003021148,42,0.42424242424242425,0.9068384539147673
43,43,0.4343434343434344,0.9234642497482376,43,0.4343434343434344,0.9098116947472744
44,44,0.4444444444444445,0.9264853977844916,44,0.4444444444444445,0.9117938553022796
45,45,0.4545454545454546,0.9264853977844916,45,0.4545454545454546,0.9187314172447968
46,46,0.4646464646464647,0.9305135951661632,46,0.4646464646464647,0.9217046580773044
47,47,0.4747474747474748,0.9365558912386708,47,0.4747474747474748,0.9236868186323092
48,48,0.4848484848484849,0.9405840886203424,48,0.4848484848484849,0.9246778989098116
49,49,0.494949494949495,0.9425981873111784,49,0.494949494949495,0.9246778989098116
50,50,0.5050505050505051,0.945619335347432,50,0.5050505050505051,0.9276511397423192
51,51,0.5151515151515152,0.945619335347432,51,0.5151515151515152,0.9276511397423192
52,52,0.5252525252525253,0.9486404833836858,52,0.5252525252525253,0.9306243805748264
53,53,0.5353535353535354,0.9506545820745216,53,0.5353535353535354,0.9326065411298315
54,54,0.5454545454545455,0.9546827794561934,54,0.5454545454545455,0.9355797819623388
55,55,0.5555555555555556,0.9556898288016112,55,0.5555555555555556,0.9355797819623388
56,56,0.5656565656565657,0.9577039274924471,56,0.5656565656565657,0.9365708622398414
57,57,0.5757575757575758,0.9577039274924471,57,0.5757575757575758,0.937561942517344
58,58,0.5858585858585859,0.9617321248741189,58,0.5858585858585859,0.9395441030723488
59,59,0.595959595959596,0.9667673716012084,59,0.595959595959596,0.9395441030723488
60,60,0.6060606060606061,0.97079556898288,60,0.6060606060606061,0.9415262636273538
61,61,0.6161616161616162,0.971802618328298,61,0.6161616161616162,0.9425173439048564
62,62,0.6262626262626263,0.971802618328298,62,0.6262626262626263,0.9435084241823588
63,63,0.6363636363636365,0.9728096676737159,63,0.6363636363636365,0.9454905847373636
64,64,0.6464646464646465,0.9748237663645518,64,0.6464646464646465,0.9464816650148662
65,65,0.6565656565656566,0.9768378650553876,65,0.6565656565656566,0.9494549058473736
66,66,0.6666666666666667,0.9788519637462236,66,0.6666666666666667,0.9494549058473736
67,67,0.6767676767676768,0.9788519637462236,67,0.6767676767676768,0.9494549058473736
68,68,0.686868686868687,0.9798590130916416,68,0.686868686868687,0.9494549058473736
69,69,0.696969696969697,0.9808660624370594,69,0.696969696969697,0.950445986124876
70,70,0.7070707070707072,0.9838872104733132,70,0.7070707070707072,0.950445986124876
71,71,0.7171717171717172,0.9869083585095668,71,0.7171717171717172,0.950445986124876
72,72,0.7272727272727273,0.9889224572004028,72,0.7272727272727273,0.9524281466798812
73,73,0.7373737373737375,0.9899295065458208,73,0.7373737373737375,0.9524281466798812
74,74,0.7474747474747475,0.9899295065458208,74,0.7474747474747475,0.9524281466798812
75,75,0.7575757575757577,0.9959718026183284,75,0.7575757575757577,0.9524281466798812
76,76,0.7676767676767677,0.9959718026183284,76,0.7676767676767677,0.9524281466798812
77,77,0.7777777777777778,0.9969788519637462,77,0.7777777777777778,0.9524281466798812
78,78,0.787878787878788,0.9969788519637462,78,0.787878787878788,0.9534192269573836
79,79,0.797979797979798,0.9969788519637462,79,0.797979797979798,0.9554013875123883
80,80,0.8080808080808082,0.998992950654582,80,0.8080808080808082,0.9603567888999008
81,81,0.8181818181818182,0.998992950654582,81,0.8181818181818182,0.9603567888999008
82,82,0.8282828282828284,0.998992950654582,82,0.8282828282828284,0.9603567888999008
83,83,0.8383838383838385,0.998992950654582,83,0.8383838383838385,0.9633300297324084
84,84,0.8484848484848485,0.998992950654582,84,0.8484848484848485,0.9633300297324084
85,85,0.8585858585858587,1.0,85,0.8585858585858587,0.9643211100099108
86,86,0.8686868686868687,1.0,86,0.8686868686868687,0.9643211100099108
87,87,0.8787878787878789,1.0,87,0.8787878787878789,0.9643211100099108
88,88,0.8888888888888891,1.0,88,0.8888888888888891,0.9643211100099108
89,89,0.8989898989898991,1.0,89,0.8989898989898991,0.9653121902874132
90,90,0.9090909090909092,1.0,90,0.9090909090909092,0.9663032705649156
91,91,0.9191919191919192,1.0,91,0.9191919191919192,0.9692765113974232
92,92,0.9292929292929294,1.0,92,0.9292929292929294,0.9722497522299306
93,93,0.9393939393939394,1.0,93,0.9393939393939394,0.9742319127849356
94,94,0.9494949494949496,1.0,94,0.9494949494949496,0.9762140733399404
95,95,0.9595959595959596,1.0,95,0.9595959595959596,0.9781962338949456
96,96,0.9696969696969696,1.0,96,0.9696969696969696,0.981169474727453
97,97,0.97979797979798,1.0,97,0.97979797979798,0.9841427155599604
98,98,0.98989898989899,1.0,98,0.98989898989899,0.9910802775024776
99,99,1.0,1.0,99,1.0,1.0


==> Society_ROC.csv <==
,Unnamed: 0,mean_fpr_AMRTM,mean_tpr_AMRTM,Unnamed: 0,mean_fpr_RTM,mean_tpr_RTM
0,0,0.0,0.5217391304347826,0,0.0,0.24289245982694685
1,1,0.010101010101010102,0.5583850931677019,1,0.010101010101010102,0.26514215080346104
2,2,0.020202020202020204,0.6242236024844721,2,0.020202020202020204,0.32756489493201485
3,3,0.030303030303030307,0.6813664596273292,3,0.030303030303030307,0.39493201483312734
4,4,0.040404040404040414,0.7254658385093168,4,0.040404040404040414,0.4443757725587145
5,5,0.05050505050505051,0.7577639751552795,5,0.05050505050505051,0.4956736711990111
6,6,0.060606060606060615,0.7788819875776397,6,0.060606060606060615,0.5438813349814586
7,7,0.07070707070707072,0.8018633540372672,7,0.07070707070707072,0.5704573547589616
8,8,0.08080808080808081,0.8211180124223603,8,0.08080808080808081,0.5945611866501854
9,9,0.09090909090909093,0.8428571428571429,9,0.09090909090909093,0.6223733003708282
10,10,0.10101010101010102,0.8478260869565217,10,0.10101010101010102,0.6477132262051916
11,11,0.11111111111111112,0.8583850931677018,11,0.11111111111111112,0.669344870210136
12,12,0.12121212121212123,0.8658385093167702,12,0.12121212121212123,0.6897404202719407
13,13,0.13131313131313133,0.8770186335403727,13,0.13131313131313133,0.7033374536464772
14,14,0.14141414141414144,0.8857142857142857,14,0.14141414141414144,0.7150803461063041
15,15,0.15151515151515152,0.8881987577639752,15,0.15151515151515152,0.7317676143386898
16,16,0.16161616161616166,0.893167701863354,16,0.16161616161616166,0.7484548825710754
17,17,0.17171717171717174,0.9018633540372671,17,0.17171717171717174,0.7589616810877626
18,18,0.18181818181818185,0.906832298136646,18,0.18181818181818185,0.7725587144622992
19,19,0.19191919191919196,0.908695652173913,19,0.19191919191919196,0.7836835599505563
20,20,0.20202020202020204,0.9124223602484473,20,0.20202020202020204,0.7886279357231151
21,21,0.21212121212121213,0.9155279503105591,21,0.21212121212121213,0.804079110012361
22,22,0.22222222222222224,0.917391304347826,22,0.22222222222222224,0.8152039555006181
23,23,0.23232323232323235,0.9198757763975156,23,0.23232323232323235,0.8213844252163165
24,24,0.24242424242424246,0.9229813664596274,24,0.24242424242424246,0.8281829419035847
25,25,0.2525252525252525,0.9248447204968944,25,0.2525252525252525,0.8349814585908529
26,26,0.26262626262626265,0.9267080745341616,26,0.26262626262626265,0.8448702101359703
27,27,0.2727272727272728,0.9285714285714286,27,0.2727272727272728,0.8522867737948084
28,28,0.2828282828282829,0.9304347826086956,28,0.2828282828282829,0.8553770086526576
29,29,0.2929292929292929,0.9322981366459628,29,0.2929292929292929,0.8634116192830655
30,30,0.30303030303030304,0.9378881987577641,30,0.30303030303030304,0.8665018541409147
31,31,0.31313131313131315,0.9397515527950312,31,0.31313131313131315,0.8726823238566132
32,32,0.3232323232323233,0.9409937888198758,32,0.3232323232323233,0.8763906056860321
33,33,0.33333333333333337,0.9434782608695652,33,0.33333333333333337,0.8881334981458591
34,34,0.3434343434343435,0.9447204968944101,34,0.3434343434343435,0.8906056860321384
35,35,0.3535353535353536,0.9453416149068324,35,0.3535353535353536,0.8961681087762671
36,36,0.3636363636363637,0.9472049689440992,36,0.3636363636363637,0.9011124845488258
37,37,0.37373737373737376,0.9496894409937888,37,0.37373737373737376,0.9029666254635352
38,38,0.3838383838383839,0.9521739130434784,38,0.3838383838383839,0.9054388133498146
39,39,0.393939393939394,0.9565217391304348,39,0.393939393939394,0.9072929542645239
40,40,0.4040404040404041,0.9577639751552796,40,0.4040404040404041,0.9097651421508036
41,41,0.4141414141414142,0.9596273291925466,41,0.4141414141414142,0.9110012360939432
42,42,0.42424242424242425,0.9602484472049688,42,0.42424242424242425,0.9140914709517924
43,43,0.4343434343434344,0.9608695652173912,43,0.4343434343434344,0.9171817058096416
44,44,0.4444444444444445,0.9608695652173912,44,0.4444444444444445,0.9196538936959208
45,45,0.4545454545454546,0.9614906832298136,45,0.4545454545454546,0.9208899876390606
46,46,0.4646464646464647,0.9645962732919254,46,0.4646464646464647,0.92336217552534
47,47,0.4747474747474748,0.9658385093167702,47,0.4747474747474748,0.9245982694684796
48,48,0.4848484848484849,0.9670807453416148,48,0.4848484848484849,0.9264524103831892
49,49,0.494949494949495,0.968944099378882,49,0.494949494949495,0.9283065512978986
50,50,0.5050505050505051,0.970807453416149,50,0.5050505050505051,0.9338689740420272
51,51,0.5151515151515152,0.9714285714285714,51,0.5151515151515152,0.9357231149567368
52,52,0.5252525252525253,0.9739130434782608,52,0.5252525252525253,0.9357231149567368
53,53,0.5353535353535354,0.9745341614906832,53,0.5353535353535354,0.9369592088998764
54,54,0.5454545454545455,0.975776397515528,54,0.5454545454545455,0.9375772558714462
55,55,0.5555555555555556,0.9788819875776398,55,0.5555555555555556,0.9394313967861556
56,56,0.5656565656565657,0.9795031055900622,56,0.5656565656565657,0.9400494437577256
57,57,0.5757575757575758,0.9813664596273292,57,0.5757575757575758,0.9400494437577256
58,58,0.5858585858585859,0.9819875776397516,58,0.5858585858585859,0.9406674907292956
59,59,0.595959595959596,0.9819875776397516,59,0.595959595959596,0.9412855377008652
60,60,0.6060606060606061,0.9832298136645964,60,0.6060606060606061,0.9412855377008652
61,61,0.6161616161616162,0.9832298136645964,61,0.6161616161616162,0.9419035846724352
62,62,0.6262626262626263,0.9832298136645964,62,0.6262626262626263,0.9443757725587144
63,63,0.6363636363636365,0.9838509316770186,63,0.6363636363636365,0.946229913473424
64,64,0.6464646464646465,0.9850931677018634,64,0.6464646464646465,0.9480840543881336
65,65,0.6565656565656566,0.9857142857142858,65,0.6565656565656566,0.9499381953028432
66,66,0.6666666666666667,0.986335403726708,66,0.6666666666666667,0.9517923362175524
67,67,0.6767676767676768,0.986335403726708,67,0.6767676767676768,0.9517923362175524
68,68,0.686868686868687,0.986335403726708,68,0.686868686868687,0.9536464771322621
69,69,0.696969696969697,0.986335403726708,69,0.696969696969697,0.954264524103832
70,70,0.7070707070707072,0.9869565217391304,70,0.7070707070707072,0.9548825710754018
71,71,0.7171717171717172,0.9869565217391304,71,0.7171717171717172,0.9561186650185414
72,72,0.7272727272727273,0.9875776397515528,72,0.7272727272727273,0.9561186650185414
73,73,0.7373737373737375,0.98944099378882,73,0.7373737373737375,0.9585908529048208
74,74,0.7474747474747475,0.9900621118012424,74,0.7474747474747475,0.9592088998763906
75,75,0.7575757575757577,0.9906832298136646,75,0.7575757575757577,0.9592088998763906
76,76,0.7676767676767677,0.991304347826087,76,0.7676767676767677,0.9592088998763906
77,77,0.7777777777777778,0.9919254658385092,77,0.7777777777777778,0.9598269468479604
78,78,0.787878787878788,0.9925465838509316,78,0.787878787878788,0.9604449938195304
79,79,0.797979797979798,0.9937888198757764,79,0.797979797979798,0.9604449938195304
80,80,0.8080808080808082,0.9944099378881988,80,0.8080808080808082,0.9610630407911002
81,81,0.8181818181818182,0.9950310559006212,81,0.8181818181818182,0.9610630407911002
82,82,0.8282828282828284,0.9956521739130436,82,0.8282828282828284,0.96168108776267
83,83,0.8383838383838385,0.9956521739130436,83,0.8383838383838385,0.96168108776267
84,84,0.8484848484848485,0.9956521739130436,84,0.8484848484848485,0.9629171817058096
85,85,0.8585858585858587,0.996273291925466,85,0.8585858585858587,0.9635352286773796
86,86,0.8686868686868687,0.9975155279503104,86,0.8686868686868687,0.9641532756489494
87,87,0.8787878787878789,0.9975155279503104,87,0.8787878787878789,0.9660074165636588
88,88,0.8888888888888891,0.9975155279503104,88,0.8888888888888891,0.9684796044499382
89,89,0.8989898989898991,0.9981366459627328,89,0.8989898989898991,0.9684796044499382
90,90,0.9090909090909092,0.9981366459627328,90,0.9090909090909092,0.9721878862793571
91,91,0.9191919191919192,0.9981366459627328,91,0.9191919191919192,0.9728059332509272
92,92,0.9292929292929294,0.9987577639751553,92,0.9292929292929294,0.9758961681087762
93,93,0.9393939393939394,0.9987577639751553,93,0.9393939393939394,0.9758961681087762
94,94,0.9494949494949496,0.9987577639751553,94,0.9494949494949496,0.9777503090234858
95,95,0.9595959595959596,0.9993788819875776,95,0.9595959595959596,0.9783683559950556
96,96,0.9696969696969696,0.9993788819875776,96,0.9696969696969696,0.9802224969097652
97,97,0.97979797979798,0.9993788819875776,97,0.97979797979798,0.9826946847960444
98,98,0.98989898989899,0.9993788819875776,98,0.98989898989899,0.9851668726823238
99,99,1.0,1.0,99,1.0,1.0

